A Qualitative and Quantitative Evaluation of 8 Clear Sky Models

We provide a qualitative and quantitative evaluation of 8 clear sky models used in Computer Graphics. We compare the models with each other as well as with measurements and with a reference model from the physics community. After a short summary of the physics of the problem, we present the measurements and the reference model, and how we "invert" it to get the model parameters. We then give an overview of each CG model, and detail its scope, its algorithmic complexity, and its results using the same parameters as in the reference model. We also compare the models with a perceptual study. Our quantitative results confirm that the less simplifications and approximations are used to solve the physical equations, the more accurate are the results. We conclude with a discussion of the advantages and drawbacks of each model, and how to further improve their accuracy.

==> program/output/figures/error_approximate_rgb_10h15_bruneton.txt <==
9.5


==> program/output/figures/error_approximate_rgb_10h15_elek.txt <==
9.5


==> program/output/figures/error_approximate_rgb_10h15_haber.txt <==
15.4


==> program/output/figures/error_approximate_rgb_10h15_hosek.txt <==
44.6


==> program/output/figures/error_approximate_rgb_10h15_libradtran.txt <==
11.2


==> program/output/figures/error_approximate_rgb_10h15_nishita93.txt <==
43.1


==> program/output/figures/error_approximate_rgb_10h15_nishita96.txt <==
25.6


==> program/output/figures/error_approximate_rgb_10h15_oneal.txt <==
98.2


==> program/output/figures/error_approximate_rgb_10h15_preetham.txt <==
80.9


==> program/output/figures/error_original_rgb_10h15_bruneton.txt <==
16


==> program/output/figures/error_original_rgb_10h15_elek.txt <==
8.8


==> program/output/figures/error_original_rgb_10h15_haber.txt <==
16.1


==> program/output/figures/error_original_rgb_10h15_hosek.txt <==
44.8


==> program/output/figures/error_original_rgb_10h15_libradtran.txt <==
10.1


==> program/output/figures/error_original_rgb_10h15_nishita93.txt <==
45.4


==> program/output/figures/error_original_rgb_10h15_nishita96.txt <==
29.4


==> program/output/figures/error_original_rgb_10h15_oneal.txt <==
100.6


==> program/output/figures/error_original_rgb_10h15_preetham.txt <==
74.9


==> program/output/figures/error_rgb_10h15_bruneton.txt <==
8.8


==> program/output/figures/error_rgb_10h15_elek.txt <==
8.8


==> program/output/figures/error_rgb_10h15_haber.txt <==
16


==> program/output/figures/error_rgb_10h15_hosek.txt <==
45.3


==> program/output/figures/error_rgb_10h15_libradtran.txt <==
10.1


==> program/output/figures/error_rgb_10h15_nishita93.txt <==
42.9


==> program/output/figures/error_rgb_10h15_nishita96.txt <==
25.6


==> program/output/figures/error_rgb_10h15_oneal.txt <==
97.3


==> program/output/figures/error_rgb_10h15_preetham.txt <==
78


==> program/output/figures/error_total_with_approximate_spectrum_libradtran.txt <==
11.5


==> program/output/figures/image_approx_psnr_10h15_bruneton.txt <==
42.3


==> program/output/figures/image_approx_psnr_10h15_elek.txt <==
42.3


==> program/output/figures/image_approx_psnr_10h15_haber.txt <==
42


==> program/output/figures/image_approx_psnr_10h15_hosek.txt <==
44.1


==> program/output/figures/image_approx_psnr_10h15_libradtran.txt <==
41.8


==> program/output/figures/image_approx_psnr_10h15_measurements.txt <==
39.3


==> program/output/figures/image_approx_psnr_10h15_nishita93.txt <==
41.2


==> program/output/figures/image_approx_psnr_10h15_nishita96.txt <==
41.7


==> program/output/figures/image_approx_psnr_10h15_oneal.txt <==
42.9


==> program/output/figures/image_approx_psnr_10h15_preetham.txt <==
38.3


==> program/output/figures/sza_06h00.txt <==
87


==> userstudy_lab/morning_r.txt <==
28

==> userstudy_lab/morning_stats.txt <==
$$\bar{\zeta}=0.81, u=0.15, \chi^2=94.6, 25\ \mathrm{participants}, \mathrm{Male}: 84\%, \mathrm{Female}: 16\%, \mathrm{Age}: \mu=32, \sigma=5.9$$

==> userstudy_lab/overall_model_groups.txt <==
\nunderline{\hspace{2.05mm}$M_2$\hspace{2.05mm}}%
\nunderline{\nunderline{\hspace{2.05mm}$M_3$\hspace{2.05mm}}}%
\nunderline{\nunderline[2]{\hspace{2.05mm}$M_1$\hspace{2.05mm}}}%
\nunderline[2]{\nunderline{\hspace{2.05mm}$M_6$\hspace{2.05mm}}}%
\nunderline{\nunderline{\nunderline{\hspace{2.05mm}$M_7$\hspace{2.05mm}}}}%
\nunderline{\nunderline{\hspace{2.05mm}$M_5$\hspace{2.05mm}}}%
\nunderline[2]{\hspace{2.05mm}$M_4$\hspace{2.05mm}}%
\hspace{2.05mm} ($\lceil R_c \rceil=40$)


==> userstudy_lab/overall_preference_matrix.txt <==
\begin{tabular}{|c||c|c|c|c|c|c|c|c|}\hline
 & $M_1$ & $M_2$ & $M_3$ & $M_4$ & $M_5$ & $M_6$ & $M_7$ & {\bf Total}\\ \hline \hline
$M_1$ & - & 36 & 31 & 17 & 23 & 22 & 17 & {\bf 146}\\ \hline
$M_2$ & 14 & - & 26 & 7 & 8 & 8 & 9 & {\bf 72}\\ \hline
$M_3$ & 19 & 24 & - & 14 & 11 & 21 & 18 & {\bf 107}\\ \hline
$M_4$ & 33 & 43 & 36 & - & 28 & 30 & 30 & {\bf 200}\\ \hline
$M_5$ & 27 & 42 & 39 & 22 & - & 32 & 31 & {\bf 193}\\ \hline
$M_6$ & 28 & 42 & 29 & 20 & 18 & - & 19 & {\bf 156}\\ \hline
$M_7$ & 33 & 41 & 32 & 20 & 19 & 31 & - & {\bf 176}\\ \hline
\end{tabular}


==> userstudy_lab/overall_r.txt <==
40

==> userstudy_lab/overall_stats.txt <==
$$\bar{\zeta}=0.79, u=0.14, \chi^2=161.52, 50\ \mathrm{participants}, \mathrm{Male}: 84\%, \mathrm{Female}: 16\%, \mathrm{Age}: \mu=32, \sigma=5.9$$

==> userstudy_lab/sunrise_r.txt <==
28

==> userstudy_lab/sunrise_stats.txt <==
$$\bar{\zeta}=0.78, u=0.2, \chi^2=120.2, 25\ \mathrm{participants}, \mathrm{Male}: 84\%, \mathrm{Female}: 16\%, \mathrm{Age}: \mu=32, \sigma=5.9$$

==> userstudy_lab/white_balance_preference_matrix.txt <==
\begin{tabular}{|c||c|c|c|c|}\hline
 & Bruneton & Elek & ElekWhiteBalance & {\bf Total}\\ \hline \hline
Bruneton & - & 18 & 14 & {\bf 32}\\ \hline
Elek & 7 & - & 9 & {\bf 16}\\ \hline
ElekWhiteBalance & 11 & 16 & - & {\bf 27}\\ \hline
\end{tabular}


==> userstudy_web/morning_model_groups.txt <==
\nunderline{\hspace{2.05mm}$M_3$\hspace{2.05mm}}%
\nunderline{\hspace{2.05mm}$M_2$\hspace{2.05mm}}%
\nunderline{\hspace{2.05mm}$M_6$\hspace{2.05mm}}%
\nunderline{\hspace{2.05mm}$M_4$\hspace{2.05mm}}%
\nunderline{\hspace{2.05mm}$M_1$\hspace{2.05mm}}%
\nunderline[2]{\hspace{2.05mm}$M_5$\hspace{2.05mm}}%
\nunderline[2]{\hspace{2.05mm}$M_7$\hspace{2.05mm}}%
\hspace{2.05mm} ($\lceil R_c \rceil=57$)


==> userstudy_web/morning_preference_matrix.txt <==
\begin{tabular}{|c||c|c|c|c|c|c|c|c|}\hline
 & $M_1$ & $M_2$ & $M_3$ & $M_4$ & $M_5$ & $M_6$ & $M_7$ & {\bf Total}\\ \hline \hline
$M_1$ & - & 58 & 55 & 57 & 40 & 56 & 37 & {\bf 303}\\ \hline
$M_2$ & 47 & - & 62 & 45 & 46 & 45 & 33 & {\bf 278}\\ \hline
$M_3$ & 50 & 43 & - & 42 & 42 & 45 & 39 & {\bf 261}\\ \hline
$M_4$ & 48 & 60 & 63 & - & 42 & 52 & 31 & {\bf 296}\\ \hline
$M_5$ & 65 & 59 & 63 & 63 & - & 75 & 50 & {\bf 375}\\ \hline
$M_6$ & 49 & 60 & 60 & 53 & 30 & - & 39 & {\bf 291}\\ \hline
$M_7$ & 68 & 72 & 66 & 74 & 55 & 66 & - & {\bf 401}\\ \hline
\end{tabular}


==> userstudy_web/morning_r.txt <==
57

==> userstudy_web/morning_stats.txt <==
$$\bar{\zeta}=0.7, u=0.04, \chi^2=107.32, 105\ \mathrm{participants}, \mathrm{Male}: 61\%, \mathrm{Female}: 39\%, \mathrm{Age}: \mu=29, \sigma=10.2$$

==> userstudy_web/overall_model_groups.txt <==
\nunderline{\hspace{2.05mm}$M_1$\hspace{2.05mm}}%
\nunderline{\hspace{2.05mm}$M_2$\hspace{2.05mm}}%
\nunderline{\nunderline{\hspace{2.05mm}$M_3$\hspace{2.05mm}}}%
\nunderline[2]{\hspace{2.05mm}$M_6$\hspace{2.05mm}}%
\nunderline[2]{\hspace{2.05mm}$M_4$\hspace{2.05mm}}%
\nunderline{\hspace{2.05mm}$M_5$\hspace{2.05mm}}%
\nunderline{\hspace{2.05mm}$M_7$\hspace{2.05mm}}%
\hspace{2.05mm} ($\lceil R_c \rceil=81$)


==> userstudy_web/overall_preference_matrix.txt <==
\begin{tabular}{|c||c|c|c|c|c|c|c|c|}\hline
 & $M_1$ & $M_2$ & $M_3$ & $M_4$ & $M_5$ & $M_6$ & $M_7$ & {\bf Total}\\ \hline \hline
$M_1$ & - & 107 & 98 & 94 & 75 & 97 & 72 & {\bf 543}\\ \hline
$M_2$ & 105 & - & 118 & 89 & 85 & 84 & 66 & {\bf 547}\\ \hline
$M_3$ & 114 & 94 & - & 93 & 90 & 96 & 88 & {\bf 575}\\ \hline
$M_4$ & 118 & 123 & 119 & - & 89 & 100 & 85 & {\bf 634}\\ \hline
$M_5$ & 137 & 127 & 122 & 123 & - & 137 & 101 & {\bf 747}\\ \hline
$M_6$ & 115 & 128 & 116 & 112 & 75 & - & 83 & {\bf 629}\\ \hline
$M_7$ & 140 & 146 & 124 & 127 & 111 & 129 & - & {\bf 777}\\ \hline
\end{tabular}


==> userstudy_web/overall_r.txt <==
81

==> userstudy_web/overall_stats.txt <==
$$\bar{\zeta}=0.68, u=0.03, \chi^2=160.28, 212\ \mathrm{participants}, \mathrm{Male}: 65\%, \mathrm{Female}: 35\%, \mathrm{Age}: \mu=29, \sigma=8.9$$

==> userstudy_web/sunrise_model_groups.txt <==
\nunderline{\hspace{2.05mm}$M_1$\hspace{2.05mm}}%
\nunderline{\nunderline{\hspace{2.05mm}$M_2$\hspace{2.05mm}}}%
\nunderline{\nunderline[2]{\hspace{2.05mm}$M_3$\hspace{2.05mm}}}%
\nunderline[2]{\nunderline{\hspace{2.05mm}$M_4$\hspace{2.05mm}}}%
\nunderline[2]{\nunderline{\hspace{2.05mm}$M_6$\hspace{2.05mm}}}%
\nunderline{\hspace{2.05mm}$M_5$\hspace{2.05mm}}%
\nunderline{\hspace{2.05mm}$M_7$\hspace{2.05mm}}%
\hspace{2.05mm} ($\lceil R_c \rceil=58$)


==> userstudy_web/sunrise_preference_matrix.txt <==
\begin{tabular}{|c||c|c|c|c|c|c|c|c|}\hline
 & $M_1$ & $M_2$ & $M_3$ & $M_4$ & $M_5$ & $M_6$ & $M_7$ & {\bf Total}\\ \hline \hline
$M_1$ & - & 49 & 43 & 37 & 35 & 41 & 35 & {\bf 240}\\ \hline
$M_2$ & 58 & - & 56 & 44 & 39 & 39 & 33 & {\bf 269}\\ \hline
$M_3$ & 64 & 51 & - & 51 & 48 & 51 & 49 & {\bf 314}\\ \hline
$M_4$ & 70 & 63 & 56 & - & 47 & 48 & 54 & {\bf 338}\\ \hline
$M_5$ & 72 & 68 & 59 & 60 & - & 62 & 51 & {\bf 372}\\ \hline
$M_6$ & 66 & 68 & 56 & 59 & 45 & - & 44 & {\bf 338}\\ \hline
$M_7$ & 72 & 74 & 58 & 53 & 56 & 63 & - & {\bf 376}\\ \hline
\end{tabular}


==> userstudy_web/sunrise_r.txt <==
58

==> userstudy_web/sunrise_stats.txt <==
$$\bar{\zeta}=0.67, u=0.03, \chi^2=92.91, 107\ \mathrm{participants}, \mathrm{Male}: 69\%, \mathrm{Female}: 31\%, \mathrm{Age}: \mu=29, \sigma=7.4$$
